A molecular line survey of a sample of AGB stars and planetary nebulae

A millimeter molecular line survey of three carbon-rich AGB stars and two oxygen-rich planetary nebulae has been carried out over the frequency range 80.5-115.5 GHz. Sixty eight different transitions were detected in the data from 27 different molecular species. The hyperfine structure of C2H and C13CH has been fitted to constrain the optical depth of their transitions. All other transitions have been constrained on the basis of their line profile shapes. Rotation temperatures and column densities have been calculated for all possible species, with adaptations to the methods applied in order to account for the hyperfine structure of various transitions. From the column densities, carbon, silicon and sulphur isotopic ratios have been determined. The results corroborate IRAS 15194-5115 as a J-type star, whilst excluding IRAS 15082-4808 and IRAS 07454-7112 as such.

==> appendix_plots/15194/list.txt <==
15194-13cn.ps
15194_13cs.ps
15194_29sio.ps
15194-30sio.ps
15194-c13ch.ps
15194-c2h.ps
15194-c34s.ps
15194-c3h2.ps
15194_c4h-114.ps
15194_c4h-85.ps
15194_c4h-95.ps
15194_cccn-108.ps
15194_cccn-89.ps
15194_cn-1131.ps
15194_cn-1134.ps
15194_cs.ps
15194_h13cccn-115.ps
15194_h13cccn-88.ps
15194_h13cccn-96.ps
15194_h13cn.ps
15194_hc13ccn-90.ps
15194_hcccn-109.ps
15194_hcccn-90.ps
15194_hcn.ps
15194_hn13c.ps
15194_hnc.ps
15194_sic2-115.ps
15194_sic2-93.ps
15194_sic2-94.ps
15194_sic2-95.ps
15194_sio.ps
15194_sis-108.ps
15194_sis-90.ps

